Crowd Access Path Optimization: Diversity Matters

Quality assurance is one the most important challenges in crowdsourcing. Assigning tasks to several workers to increase quality through redundant answers can be expensive if asking homogeneous sources. This limitation has been overlooked by current crowdsourcing platforms resulting therefore in costly solutions. In order to achieve desirable cost-quality tradeoffs it is essential to apply efficient crowd access optimization techniques. Our work argues that optimization needs to be aware of diversity and correlation of information within groups of individuals so that crowdsourcing redundancy can be adequately planned beforehand. Based on this intuitive idea, we introduce the Access Path Model (APM), a novel crowd model that leverages the notion of access paths as an alternative way of retrieving information. APM aggregates answers ensuring high quality and meaningful confidence. Moreover, we devise a greedy optimization algorithm for this model that finds a provably good approximate plan to access the crowd. We evaluate our approach on three crowdsourced datasets that illustrate various aspects of the problem. Our results show that the Access Path Model combined with greedy optimization is cost-efficient and practical to overcome common difficulties in large-scale crowdsourcing like data sparsity and anonymity.

==> graphdata/birds_optimization_all.txt <==
b	apm_a_acc			apm_a_logl			nbap_a_acc			nbap_a_logl				apm_eq_acc	apm_eq_logl
2	0.7135763317962232	14.061563173043888	0.7287852525252525	13.811685864700108		0.5511876361440492	17.49158857703357
4	0.7516560463328944	13.344515046913594	0.742696701800615	14.145907301840664		0.5657482570267898	18.375898648342016
6	0.766873373956961	12.943201925336625	0.7472056137461571	14.906770125843702		0.6064906137461574	18.82111147475687
8	0.7833387966622749	12.600788578397411	0.7532660013175231	15.238684424456062		0.6217324698067632	18.75209570329266
10	0.788953530961792	12.386375960134698	0.758309882520861	15.58228701577539		0.6254743862538427	19.15618853878342
12	0.7927208476064999	12.190840406134923	0.7632437944664033	15.76240180447049		0.6408887862318841	19.281224002900345
14	0.7956164800175672	12.20863740875943	0.7687561034255599	15.995459956835907		0.6412514421387792	19.480692450762675
16	0.7979482927097058	12.086790225690896	0.772266729249012	16.083664688207673		0.6495392347386911	19.74721945993053
18	0.7999641337285904	12.105959642632387	0.7748862768994292	16.349728009225185		0.6644841584321477	20.530411867415076
20	0.8042410177865613	12.134608636541452	0.7768699505928854	16.50926205422446		0.6730974599253403	21.22750319187317
22	0.8070523287220026	12.043738957365676	0.7782331203337728	16.699158105487275		0.6743800510540182	21.611003280822704
24	0.8108395805884935	12.015103523369447	0.7798670882740448	16.916594703418422		0.67958764657444	21.806874923950613
26	0.811865368906456	12.041327220215528	0.7827765447957838	17.00476978021356		0.6798513356389989	22.79187795713184
28	0.8133722167325429	11.996490979984182	0.7834146662274923	17.194432084088948		0.681053411835749	22.93606679291996
30	0.8146146914800177	12.046685112769927	0.7850902700922265	17.324155723101153		0.6816476893939395	23.028408466034563

==> graphdata/medical_accuracy.txt <==
bs	tb	apm_acc	apm_p_err_acc	apm_n_err_acc	apm_logl	apm_p_err_logl	apm_n_err_logl	nbap_acc	nbap_p_err_acc	nbap_n_err_acc	nbap_logl	nbap_p_err_logl	nbap_n_err_logl	nbi_acc	nbi_p_err_acc	nbi_n_err_acc	nbi_logl	nbi_p_err_logl	nbi_n_err_logl	mv_acc	mv_p_err_acc	mv_n_err_acc	mv_logl	mv_p_err_logl	mv_n_err_logl
1	3	0.747136	0.019195034	0.026507429	28.82326968	1.885842303	2.400162932	0.747072	0.021589538	0.023388667	26.81933709	1.509201574	1.920802004	0.653288	0.029527385	0.031988	31.34591521	1.444776713	1.696042228	0.751816	0.02588	0.02588	75.72673393	10.42173688	14.39192236
2	6	0.798784	0.018816	0.025984	25.7240246	2.712266143	2.310448937	0.795984	0.02112	0.02112	25.54108992	2.942077471	2.130469893	0.739112	0.032192348	0.027423111	27.1902935	2.257771868	2.084097109	0.769256	0.016408	0.016408	37.00578508	12.18832036	7.470260864
3	9	0.826544	0.019539333	0.018036308	24.55686186	2.007347892	1.852936515	0.824	0.0196	0.021233333	26.58617184	2.318902088	2.722189408	0.787944	0.01596	0.01596	24.72700918	1.859178367	1.716164646	0.780184	0.019512	0.019512	28.3571538	4.952249179	1.563868162
4	12	0.839304	0.018362667	0.016950154	24.336776	1.850101082	2.004276172	0.831728	0.019005333	0.017543385	29.78257903	2.810277429	3.044467215	0.807512	0.013599111	0.015964174	26.25768072	2.287875033	2.111884646	0.777656	0.017067077	0.018489333	25.73172468	4.035486025	1.274364008
5	15	0.842928	0.017188667	0.015866462	23.8353818	2.456712621	2.092755195	0.838832	0.017168	0.018598667	31.81404343	3.554400716	3.850600776	0.821728	0.016164308	0.017511333	28.83847395	3.044643202	2.810439879	0.777448	0.014789037	0.017361043	25.52058815	0.940097213	0.73864781
6	18	0.848824	0.015558609	0.01325363	24.31418857	1.89123719	2.220148006	0.841344	0.012359704	0.014509217	36.63197427	2.987104626	4.125049246	0.832232	0.009574452	0.015621474	31.80715563	2.594022258	1.878429911	0.771512	0.012568	0.012568	25.33148707	0.647045185	0.597272479
7	21	0.8586	0.010472727	0.008228571	24.72890478	1.731280389	1.731280389	0.841704	0.015629333	0.0087915	41.16234164	3.090779396	3.348344346	0.838176	0.012769455	0.010033143	35.09673352	3.23680399	2.987819068	0.765632	0.0124	0.0124	25.16348939	0.452539494	0.417728763
8	24	0.857984	0.011111652	0.009465481	24.74633901	1.958732093	1.539003788	0.843752	0.009294154	0.010068667	44.14152558	3.490489665	2.973380085	0.845544	0.01068	0.01068	38.81635337	2.859987392	2.639988362	0.76704	0.00752	0.01128	25.02163584	0.435758022	0.315548912
9	27	0.863112	0.006102815	0.007164174	24.66107006	1.35114906	1.150978829	0.850368	0.006589143	0.008386182	46.3635788	2.191053678	2.373641485	0.851496	0.007870667	0.007265231	41.43285971	2.156539516	2.336251142	0.760152	0.011065391	0.009426074	24.87899779	0.229544214	0.248672899
10	30	0.863408	0.003433379	0.004741333	25.10809303	1.410309111	1.021258322	0.848808	0.003938667	0.005908	49.29508327	2.208324871	1.881165631	0.85664	0.0038	0.0057	44.19320181	1.993164626	1.83984427	0.745256	0.005112	0.005112	24.8181337	0.240986735	0.205284996

==> graphdata/medical_bias.txt <==
p	b	rnd_mv_a	rnd_mv_l	best_apm_a	best_apm_l	gr_apm_a	gr_apm_l		gr_nbap_a	gr_nbap_l	best_mv_a	best_mv_l	eq_apm_a	eq_apm_l
0	25	0.776056	24.82641629	0.858456	20.70265455	0.833608	25.33497657		0.804208	37.84127005	0.79496		20.71252674	0.835456	24.2005495127
0.1	25	0.778538	25.2716574	0.838684	22.42530563	0.82524		22.08918894		0.79637		43.05731683	0.79587		22.08287135	0.83352	23.8347180927
0.2	25	0.78601		25.46556876	0.831654	22.88145163	0.825178	21.66519969		0.789474	45.31499154	0.804252	26.40196431	0.829208	24.1669795981
0.3	25	0.785774	29.20840908	0.81299		24.77489396	0.818684	23.41957959		0.781922	51.49524129	0.798402	32.48737887	0.823268	24.0290057576
0.4	25	0.787072	29.38811585	0.806736	25.62933251	0.816752	22.87408455		0.775658	54.56740397	0.799284	36.74618351	0.813208	23.5317182619
0.5	25	0.783384	34.34465094	0.799454	26.09304317	0.809912	24.16596483		0.773908	63.24970809	0.793374	46.19647114	0.80478	24.7243609739
0.6	25	0.777918	35.83668485	0.788676	26.71924586	0.799386	24.27617306		0.76061		70.68224619	0.785504	61.55769892	0.788156	25.237234409
0.7	25	0.767714	45.78863855	0.770836	28.44856516	0.7874		26.40549954		0.740578	84.53155918	0.770678	92.22666883	0.774552	26.5243412163
0.8	25	0.768676	45.8253158	0.773448	28.97428643	0.787336	27.51836792		0.740232	88.39976851	0.774116	111.0952599	0.759792	27.2782417725
0.9	25	0.756		67.64449908	0.7634		31.44183079	0.77658		29.01968308		0.729976	102.4895395	0.7634		168.9373764	0.7558	28.77503044
1	25	0.74016		78.66671031	0.755		28.74484412	0.7716		26.69267505		0.7328		120.7731641	0.755		245			0.7564	29.7223798026

==> graphdata/medical_bias_fixed.txt <==
p	b	rnd_mv_a	rnd_mv_l	best_apm_a	best_apm_l	gr_apm_a	gr_apm_l		gr_nbap_a	gr_nbap_l	best_mv_a	best_mv_l	eq_apm_a	eq_apm_l
0.4	5	0.735852	109.2947538	0.76379		28.09620915	0.76288		26.21948664		0.732522	38.35846418	0.76379		236.21		0.767656	25.9521801932
0.4	10	0.76726		55.54590451	0.78997		25.02663099	0.791982	23.69990018		0.744936	54.47815517	0.790398	99.66898416	0.78997		22.7824885631
0.4	15	0.778666	39.25157833	0.805566	25.01830737	0.80654		23.00719268		0.753022	55.85334469	0.796996	62.70344171	0.807396	22.4958513388
0.4	20	0.783896	32.83426721	0.80655		25.2476931	0.813162	22.85360694		0.76544		55.16793638	0.79651		51.38091772	0.808932	22.9883482289
0.4	25	0.787072	29.38811585	0.806736	25.62933251	0.816752	22.87408455		0.775658	54.56740397	0.799284	36.74618351	0.813208	23.5317182619
0.4	30	0.78834		28.68646508	0.808		25.89282578	0.81857		22.94036012		0.789752	55.32162417	0.799568	29.95687336	0.814172	23.8258420919
0.4	35	0.788548	28.64435779	0.808		25.89282897	0.817826	23.10075736		0.8023		55.81302246	0.799602	29.95670499	0.813624	24.0738772427
0.4	40	0.788276	28.57663655	0.808		25.89282897	0.818428	23.26979784		0.81251		56.83121825	0.799508	29.95670499	0.81302	24.6858230827

==> graphdata/probsports_accuracy.txt <==
year	bs	tb	apm_acc		apm_logl	nbap_acc	nbap_logl	nbi_acc		nbi_logl	mv_acc	mv_logl	b_acc		b_logl
2002	1	4	0.5644375	88.45545901	0.56384375	88.48324093	0.55215625	89.01158551	0.51	1345.44	0.6636875	82.08824511
2002	2	8	0.558234375	88.41121025	0.5568125	88.50625406	0.539765625	91.90813105	0.515	562.0432767	0.66590625	80.71804986
2002	3	12	0.59303125	86.77491388	0.590890625	86.72593128	0.5468125	95.67817652	0.5198	315.0572065	0.685484375	79.41096338
2002	4	16	0.642390625	86.62575867	0.641015625	86.47723376	0.548046875	101.2823822	0.5211	193.6053254	0.6818125	79.84621802
2002	5	20	0.6460625	86.37398245	0.64540625	86.22870546	0.557796875	106.1633774	0.53546875	179.1355073	0.689640625	79.32379103
2002	6	24	0.6428125	88.47794633	0.636125	91.54312686	0.560984375	114.9453492	0.53546875	150.8032524	0.69259375	79.08720808
2002	7	28	0.64578125	87.60702726	0.64228125	90.18397088	0.571125	121.8525303	0.531359375	142.0431161	0.6955	79.09619113
2002	8	32	0.653890625	88.40401487	0.65471875	97.12049602	0.573765625	130.9795175	0.531359375	126.1938214	0.696140625	78.99893854
2002	9	36	0.650359375	89.20728958	0.65034375	102.5190501	0.581828125	140.9275858	0.531359375	120.289687	0.695234375	79.3674853
2002	10	40	0.654625	88.67494333	0.651796875	104.1920113	0.585328125	152.938535	0.531359375	117.3415663	0.696203125	79.10244265
2002	20	80	0.668703125	89.97615705	0.65846875	165.5532898	0.6055625	305.9605752	0.542984375	102.5667643	0.69378125	79.60536985
2002	30	120	0.670078125	91.00632511	0.6520625	242.535508	0.607203125	503.8628463	0.55028125	99.44571776	0.6921875	80.10868825
2002	40	160	0.674109375	90.97626886	0.654234375	318.9447282	0.608796875	696.7460586	0.562328125	98.31591756	0.692796875	79.71785244
2002	50	200	0.67434375	91.35248273	0.651234375	394.3404457	0.60503125	846.2902298	0.565046875	97.63239202	0.692984375	79.95255649
2002	60	240	0.676546875	90.57415797	0.65309375	478.4302582	0.6065625	910.5291458	0.57384375	95.74257889	0.696203125	79.57630969
2002	70	280	0.67121875	91.47355523	0.65265625	552.5178189	0.6055	941.9444828	0.5755625	95.76309365	0.694703125	79.72721159
2002	80	320	0.67246875	91.91973834	0.6475625	616.2081291	0.60565625	956.4819097	0.577078125	95.5991145	0.694640625	79.70950527
2002	90	360	0.67553125	89.97052302	0.65003125	640.9467925	0.608203125	954.9488313	0.577828125	95.04582105	0.694140625	79.62247482
2002	100	400	0.6728125	90.97824708	0.64578125	695.9105495	0.603484375	968.8331198	0.57721875	95.44307673	0.693859375	79.74060288
2002	200	800	0.669078125	91.83569599	0.62	875.1611386	0.602	998.4758746	0.57675	96.24470031	0.693671875	79.54390235
2002	300	1200	0.67075	91.95303406	0.613921875	913.6999863	0.601546875	1007.928288	0.579921875	95.88763783	0.69375	79.80398564
2002	400	1600	0.671359375	91.11763837	0.61321875	931.9653451	0.603140625	1003.467237	0.584328125	95.27284217	0.695625	79.68541625
2002	500	2000	0.667453125	92.57897385	0.60978125	952.4779038	0.601140625	1009.545682	0.585015625	95.60850224	0.6939375	79.78384986
2002	600	2400	0.66996875	91.34772375	0.60853125	964.8026607	0.600609375	1010.787072	0.586421875	95.25786592	0.69628125	79.58239139

==> graphdata/probsports_optimization.txt <==
year	b	opt				dp				ap1				ap2				ap3				equal
2002	1	0				0				0				0				0				0
2002	2	0.0011818273	0.0011248026	0.0017900909	0				0				0.0017900909
2002	3	0.0063355156	0.0069943157	0.0020562062	0.0067515999	0				0.00173
2002	4	0.0278399979	0.0280597387	0.0027517434	0.0069943157	0.0294866296	0.00241429
2002	5	0.0311618184	0.0303950611	0.0024076589	0.0069249683	0.0309764743	0.0023988
2002	6	0.0313614956	0.0336906889	0.0037851771	0.0106085563	0.0296405677	0.00945
2002	7	0.0341285987	0.0375121626	0.0040286955	0.0106391263	0.0312088059	0.0095004
2002	8	0.042375105		0.042018962		0.0036130593	0.0102443287	0.0433411744	0.0089413
2002	9	0.0426001494	0.0420575386	0.0039488647	0.0127322722	0.0438047186	0.0409742
2002	10	0.0442287063	0.0439999303	0.0045156258	0.0123323635	0.0433549336	0.0363500
2002	11	0.0530055825	0.0534050469	0.004022377		0.0136161914	0.0419339156	0.03953825
2002	12	0.0536225415	0.0533240801	0.0061320652	0.0150445686	0.0509238062	0.04155842
2002	13	0.0527966132	0.0512402321	0.0055093551	0.0158376986	0.050383728		0.04071045
2002	14	0.0548302069	0.0526452442	0.0051315365	0.0155263201	0.0505698118	0.04233706262
2002	15	0.0583457445	0.0584877735	0.0049317677	0.016253888		0.0509853309	0.04534782
2002	16	0.0621456241	0.0596955409	0.0054291621	0.0165736699	0.058409875		0.04448715
2002	17	0.0609942317	0.0597252497	0.0067338291	0.0145904708	0.0590517527	0.04465056
2002	18	0.0627566935	0.062715503		0.0070386081	0.019362818		0.0587210519	0.054297282
2002	19	0.0657453474	0.0644480548	0.0065124981	0.0177726698	0.058081178		0.05284277
2002	20	0.0647593762	0.0647753575	0.0060684064	0.0183046449	0.0634710927	0.05743155
2002	21	0.0683984341	0.0680984375	0.0077289719	0.0183434848	0.0617085427	0.0596357
2002	22	0.0687128786	0.0695467504	0.0082295984	0.0187975513	0.0637077915	0.0550909965
2002	23	0.0698365131	0.0688378226	0.0072715138	0.0187124412	0.0627080866	0.05936273
2002	24	0.0698033321	0.0698427909	0.00826392		0.0180348856	0.0640007461	0.05946029
2002	25	0.0731164524	0.0735380468	0.0074868304	0.0201326555	0.0653628524	0.05461407
2002	26	0.0736558984	0.0716413489	0.0070292224	0.020523154		0.0666985965	0.0572322234
2002	27	0.0739179208	0.0729053365	0.0062792619	0.0195574464	0.0661720634	0.067350396
2002	28	0.07446464		0.0743785878	0.0069183611	0.0206732609	0.0690764107	0.067350396
2002	29	0.0752041394	0.0753264455	0.0067066883	0.0203259367	0.0680918195	0.06660000
2002	30	0.0783672774	0.07582574		0.0070653096	0.0202866327	0.0667163191	0.0674142
2002	31	0.0786896565	0.0787023488	0.0077202091	0.0196391977	0.0685502006	0.06831772
2002	32	0.0776127039	0.0768078764	0.0087994597	0.0198316561	0.0684649577	0.072800663
2002	33	0.0796877624	0.0757796384	0.0079212693	0.0205612595	0.0699785066	0.0678847
2002	34	0.080142064		0.0793779085	0.0076070649	0.0214813077	0.068939909		0.07134196
2002	35	0.0820075957	0.0776651834	0.0084285205	0.020139623		0.0673009303	0.07010552
2002	36	0.0826236099	0.0782310727	0.0080798118	0.0231752999	0.068634452		0.07372746
2002	37	0.0828282034	0.0817679203	0.007724009		0.0216332099	0.0690941317	0.0757011
2002	38	0.0812718509	0.0816054213	0.0081338726	0.0211851873	0.0699756872	0.07735627
2002	39	0.0822740563	0.0823666352	0.0079312533	0.0196931282	0.0694919924	0.07777982
2002	40	0.0844652577	0.0807814675	0.0093248664	0.021617369		0.0697145884	0.078033353

==> graphdata/probsports_optimization_all.txt <==
year	b	o1	o2	o3	o4	o5	apm_a_win	apm_a_sc	apm_a_acc	apm_a_diff	apm_a_logl	apm_r_win	apm_r_sc	apm_r_acc	apm_r_diff	apm_r_logl	nbap_a_win	nbap_a_sc	nbap_a_acc	nbap_a_diff	nbap_a_logl	nbi_a_win	nbi_a_score	nbi_a_acc	nbi_a_diff	nbi_a_logl	nbi_r_win	nbi_r_score	nbi_r_acc	nbi_r_diff	nbi_r_logl	mv_r_win	mv_r_score	mv_r_acc	mv_r_diff	mv_r_logl	apm_b_win	apm_b_score	apm_b_acc	apm_b_diff	apm_b_logl	apm_eq_win	apm_eq_score	apm_eq_acc	apm_eq_diff	apm_eq_logl
2002	1	0	0	0	0	0	0	74.45402324	0.5765625	-74.45402324	88.37731912	0	105.2046669	0.579237982	-105.2046669	61.48754936	0	74.71009206	0.5765625	-74.71009206	88.18682272	0	-497.382214	0.55	497.382214	96.08850859	0	48.56643702	0.54890625	-48.56643702	88.57435099	0	-10646.8	0.542054688	10646.8	1172.34	0	0	0	0	0	0	69.27719667	0.5765625	-69.27719667	108.40381371
2002	2	0	0	0	0	0	0	97.66690223	0.56528125	-97.66690223	88.26312565	0	154.1567844	0.58	-154.1567844	87.97243782	0	106.8043409	0.5635	-106.8043409	88.40449235	0	-818.2067253	0.5546875	818.2067253	105.1539173	0	180.7322758	0.568363281	-180.7322758	88.0068645	0	-10646.8	0.542054688	10646.8	1172.34	0	0	0	0	0	0	47.46516979	0.564	-47.46516979	108.51576511
2002	3	0	0	0	0	0	0	283.2251914	0.55696875	-283.2251914	87.31601827	0	367.0764852	0.5899	-367.0764852	86.88515574	0	324.3291263	0.55996875	-324.3291263	87.03093533	0	-1235.156543	0.5609375	1235.156543	143.3163907	0	42.12436004	0.580015625	-42.12436004	89.02683202	0	-4814.588889	0.542054688	4814.588889	676.0025497	0	0	0	0	0	0	133.7156053	0.57409375	-133.7156053	108.08023036
2002	4	0	0	0	0	0	0	1313.462675	0.663	-1313.462675	82.06011434	0	384.2403384	0.5674375	-384.2403384	86.80271952	0	1300.38152	0.66209375	-1300.38152	83.20813316	0	-1121.465848	0.5609375	1121.465848	146.4641271	0	-70.21420677	0.588371094	70.21420677	90.06811771	0	-4814.588889	0.542054688	4814.588889	676.0025497	0	1084.903189	0.645742188	-1084.903189	83.21493832	0	99.21710555	0.5634375	-99.21710555	108.25753278
2002	5	0	0	0	0	0	0	1307.357066	0.66284375	-1307.357066	82.08636746	0	361.7654056	0.572304688	-361.7654056	86.95326037	0	1275.217151	0.660875	-1275.217151	83.30302649	0	-1295.800504	0.5734375	1295.800504	157.2018318	0	-280.8117408	0.5910625	280.8117408	91.93791878	0	-3253.155889	0.548199219	3253.155889	490.7226245	0	1084.722852	0.645367188	-1084.722852	83.213877	0	99.55116667	0.56240625	-99.55116667	108.25426317
2002	6	0	0	0	0	0	0	1281.666118	0.655125	-1281.666118	82.22486388	0	475.6625309	0.58434375	-475.6625309	86.36263633	0	1267.492676	0.6569375	-1267.492676	84.42526085	0	-1137.960462	0.57875	1137.960462	210.0178843	0	-497.0590469	0.593859375	497.0590469	94.08072811	0	-3253.155889	0.548199219	3253.155889	490.7226245	0	1100.968681	0.646375	-1100.968681	83.12941721	0	434.1511922	0.5813125	-434.1511922	106.56871371
2002	7	0	0	0	0	0	0	1310.932973	0.65784375	-1310.932973	82.10181687	0	470.5094734	0.586398438	-470.5094734	86.4093635	0	1363.218727	0.65128125	-1363.218727	85.41977536	0	-2124.719092	0.575625	2124.719092	247.1477731	0	-735.0956855	0.596292969	735.0956855	96.59178279	0	-2485.964551	0.545425781	2485.964551	387.3561091	0	1106.030814	0.647050781	-1106.030814	83.10450446	0	474.1407535	0.58215625	-474.1407535	106.36906476
2002	8	0	0	0	0	0	0	1616.805412	0.6699375	-1616.805412	80.46384816	0	451.9984257	0.588085938	-451.9984257	86.55116306	0	1753.227347	0.68596875	-1753.227347	83.97455553	0	-1600.003131	0.590625	1600.003131	290.1716492	0	-979.1312852	0.598085937	979.1312852	99.44014607	0	-2485.964551	0.546425781	2485.964551	387.3561091	0	1430.667023	0.663777344	-1430.667023	81.42251115	0	445.946737	0.58059375	-445.946737	106.52129374
2002	9	0	0	0	0	0	0	1744.093501	0.67790625	-1744.093501	79.80757845	0	488.9378943	0.583230469	-488.9378943	86.34342788	0	1768.34449	0.67946875	-1768.34449	83.95271775	0	-2117.145807	0.590625	2117.145807	340.4404949	0	-1244.638156	0.598324219	1244.638156	102.7693563	0	-2075.683116	0.559414062	2075.683116	324.0603168	0	1430.19061	0.662542969	-1430.19061	81.42127681	0	1374.993047	0.6566875	-1374.993047	101.83366764
2002	10	0	0	0	0	0	0	1648.768314	0.67853125	-1648.768314	80.38389713	0	486.1410771	0.583792969	-486.1410771	86.38693563	0	1713.4994	0.67903125	-1713.4994	86.58249053	0	-1993.191255	0.603125	1993.191255	392.6173597	0	-1502.196195	0.599292969	1502.196195	106.3415467	0	-2075.683116	0.559414062	2075.683116	324.0603168	0	1435.964492	0.664589844	-1435.964492	81.39908382	0	1378.318483	0.6555625	-1378.318483	84.82110449
2002	11	0	0	0	0	0	0	1721.619999	0.67990625	-1721.619999	79.98531783	0	464.453921	0.587441406	-464.453921	86.54046747	0	1742.014062	0.68215625	-1742.014062	88.08320964	0	-1810.804628	0.6078125	1810.804628	423.642225	0	-1733.018967	0.599976563	1733.018967	110.028722	0	-1803.319844	0.5673125	1803.319844	280.6749695	0	1431.960198	0.664214844	-1431.960198	81.41929211	0	1319.198037	0.664	-1319.198037	82.20263317
2002	12	0	0	0	0	0	0	1827.055144	0.69265625	-1827.055144	79.43430389	0	486.0840856	0.591121094	-486.0840856	86.43180187	0	1938.260395	0.69746875	-1938.260395	89.0895839	0	-2435.355746	0.60625	2435.355746	499.718454	0	-1979.79534	0.600589844	1979.79534	114.0900576	0	-1803.319844	0.5673125	1803.319844	280.6749695	0	1512.754842	0.671066406	-1512.754842	80.99829894	0	1333.124108	0.66175	-1333.124108	82.11618192
2002	13	0	0	0	0	0	0	1795.458877	0.6911875	-1795.458877	79.62191731	0	456.9294037	0.591277344	-456.9294037	86.61421368	0	1951.379812	0.6990625	-1951.379812	88.96026901	0	-2465.851984	0.6078125	2465.851984	530.6416459	0	-2222.621368	0.600183594	2222.621368	118.3443077	0	-1633.990911	0.569382813	1633.990911	249.599365	0	1522.539441	0.670882813	-1522.539441	80.94052889	0	1372.494235	0.66396875	-1372.494235	81.91312796
2002	14	0	0	0	0	0	0	1856.345245	0.6886875	-1856.345245	79.37056529	0	405.4148531	0.591511719	-405.4148531	86.94350136	0	1925.828769	0.6991875	-1925.828769	91.20745492	0	-2817.392407	0.6078125	2817.392407	568.4250454	0	-2460.728988	0.599597656	2460.728988	122.8598774	0	-1633.990911	0.569382813	1633.990911	249.599365	0	1519.137276	0.671445313	-1519.137276	80.96616562	0	1398.98301	0.6684375	-1398.98301	81.82425197
2002	15	0	0	0	0	0	0	1858.169384	0.6885	-1858.169384	79.2536357	0	373.8127862	0.591992188	-373.8127862	87.15802588	0	1818.541063	0.69059375	-1818.541063	94.3485772	0	-2751.207041	0.6078125	2751.207041	622.7506896	0	-2686.409042	0.599105469	2686.409042	127.4700255	0	-1498.891741	0.573425781	1498.891741	225.1018049	0	1496.593745	0.669871094	-1496.593745	81.0844484	0	1376.310947	0.6693125	-1376.310947	81.97404565
2002	16	0	0	0	0	0	0	1850.126082	0.693125	-1850.126082	79.42736451	0	348.5615404	0.591625	-348.5615404	87.33247037	0	1986.583612	0.70565625	-1986.583612	96.1803777	0	-3275.820884	0.6140625	3275.820884	686.8049246	0	-2898.734944	0.599414063	2898.734944	132.4754556	0	-1498.891741	0.573425781	1498.891741	225.1018049	0	1577.40665	0.679050781	-1577.40665	80.71453681	0	1354.442841	0.66796875	-1354.442841	82.13261413
2002	17	0	0	0	0	0	0	1794.952607	0.69240625	-1794.952607	79.75534177	0	301.8594464	0.590761719	-301.8594464	87.62322091	0	1987.684837	0.6991875	-1987.684837	96.9812428	0	-3093.176085	0.6140625	3093.176085	679.3509959	0	-3032.754241	0.600878906	3032.754241	136.7571555	0	-1369.31339	0.576601563	1369.31339	207.7874142	0	1574.576568	0.679074219	-1574.576568	80.73186486	0	1382.685911	0.66771875	-1382.685911	81.9471684
2002	18	0	0	0	0	0	0	1829.780594	0.69053125	-1829.780594	79.51810166	0	276.3253436	0.59240625	-276.3253436	87.80105783	0	2019.949421	0.697625	-2019.949421	99.34552428	0	-3671.556891	0.6140625	3671.556891	762.9682839	0	-3219.844908	0.600800781	3219.844908	141.5063581	0	-1369.31339	0.576601563	1369.31339	207.7874142	0	1575.393755	0.678710938	-1575.393755	80.72477903	0	1671.631728	0.678125	-1671.631728	80.46659744
2002	19	0	0	0	0	0	0	1898.02381	0.69596875	-1898.02381	79.17120183	0	261.4026868	0.591242188	-261.4026868	87.90411153	0	1949.330007	0.69803125	-1949.330007	102.9275388	0	-3902.462969	0.6140625	3902.462969	921.4891395	0	-3398.370383	0.599761719	3398.370383	146.6467504	0	-1315.746246	0.57740625	1315.746246	194.3031887	0	1577.24085	0.678910156	-1577.24085	80.71618613	0	1682.649421	0.676625	-1682.649421	80.45693367
2002	20	0	0	0	0	0	0	1872.58134	0.695125	-1872.58134	79.34995401	0	217.0253446	0.589996094	-217.0253446	88.17338834	0	2023.257605	0.70434375	-2023.257605	105.9835808	0	-3935.804975	0.613375	3935.804975	907.1016006	0	-3551.544493	0.600402344	3551.544493	151.7887012	0	-1315.746246	0.57740625	1315.746246	194.3031887	0	1577.191802	0.679375	-1577.191802	80.72212598	0	1628.156967	0.67596875	-1628.156967	80.74255869
2002	21	0	0	0	0	0	0	1910.592378	0.70221875	-1910.592378	79.19712092	0	205.8171349	0.589914062	-205.8171349	88.25939732	0	2035.05982	0.7069375	-2035.05982	106.3038091	0	-4650.077882	0.612375	4650.077882	997.3271361	0	-3700.725302	0.599507813	3700.725302	156.8697076	0	-1237.600582	0.579054688	1237.600582	181.8452163	0	1580.294127	0.679796875	-1580.294127	80.70853097	0	1643.194274	0.67834375	-1643.194274	80.73271281
2002	22	0	0	0	0	0	0	1884.505615	0.697875	-1884.505615	79.3355051	0	179.606376	0.590019531	-179.606376	88.42891694	0	2052.488077	0.70690625	-2052.488077	109.381988	0	-3827.875662	0.6078125	3827.875662	1050.54895	0	-3835.722482	0.599882813	3835.722482	162.0870817	0	-1237.600582	0.579054688	1237.600582	181.8452163	0	1565.235346	0.678765625	-1565.235346	80.78492075	0	1597.678988	0.67659375	-1597.678988	81.03262608
2002	23	0	0	0	0	0	0	1891.861856	0.69921875	-1891.861856	79.27229517	0	181.7501994	0.59053125	-181.7501994	88.44091658	0	2000.795545	0.7014375	-2000.795545	112.0281398	0	-4588.715368	0.6075625	4588.715368	1073.410865	0	-3987.181912	0.599207031	3987.181912	167.5162102	0	-1181.381815	0.579839844	1181.381815	171.7141078	0	1564.422859	0.678441406	-1564.422859	80.78901515	0	1611.057308	0.674125	-1611.057308	80.90529132
2002	24	0	0	0	0	0	0	1843.528155	0.6989375	-1843.528155	79.59580515	0	155.4239788	0.589769531	-155.4239788	88.58869331	0	2015.810892	0.7098125	-2015.810892	116.4787536	0	-4804.046925	0.6065625	4804.046925	1112.315872	0	-4129.363764	0.599339844	4129.363764	173.0375039	0	-1181.381815	0.579839844	1181.381815	171.7141078	0	1578.826536	0.680273438	-1578.826536	80.75585148	0	1631.367599	0.67621875	-1631.367599	80.87199049
2002	25	0	0	0	0	0	0	1833.247305	0.7015	-1833.247305	79.77288285	0	133.5634167	0.588390625	-133.5634167	88.72831254	0	2117.397181	0.712375	-2117.397181	117.6112807	0	-4403.20942	0.6078125	4403.20942	1198.360708	0	-4250.483579	0.598511719	4250.483579	178.4305493	0	-1149.667043	0.580488281	1149.667043	165.0269893	0	1586.658335	0.680734375	-1586.658335	80.71344118	0	1556.712391	0.67425	-1556.712391	81.30376461
2002	26	0	0	0	0	0	0	1870.280582	0.701625	-1870.280582	79.4630986	0	123.1476535	0.587347656	-123.1476535	88.78893451	0	2006.707696	0.70315625	-2006.707696	120.2662913	0	-4406.432195	0.609375	4406.432195	1337.094422	0	-4364.775946	0.59859375	4364.775946	183.7161474	0	-1149.667043	0.580488281	1149.667043	165.0269893	0	1599.385592	0.681929687	-1599.385592	80.64744625	0	1570.396206	0.6745	-1570.396206	81.2365377
2002	27	0	0	0	0	0	0	1845.06797	0.70153125	-1845.06797	79.77813011	0	139.5958363	0.589519531	-139.5958363	88.7038875	0	2053.558565	0.70628125	-2053.558565	123.9857306	0	-5407.841002	0.609375	5407.841002	1396.319342	0	-4473.997258	0.598234375	4473.997258	189.418407	0	-1104.933464	0.580914062	1104.933464	157.6517176	0	1597.954961	0.681871094	-1597.954961	80.65528914	0	1679.272878	0.6908125	-1679.272878	80.70252334
2002	28	0	0	0	0	0	0	1873.730442	0.700625	-1873.730442	79.55009128	0	141.4041609	0.588941406	-141.4041609	88.69155396	0	2027.650349	0.71090625	-2027.650349	128.4171338	0	-4999.166964	0.610375	4999.166964	1321.680777	0	-4580.10885	0.598117188	4580.10885	195.0554929	0	-1104.933464	0.580914062	1104.933464	157.6517176	0	1585.867127	0.682546875	-1585.867127	80.72039954	0	1717.748128	0.69434375	-1717.748128	80.50651144
2002	29	0	0	0	0	0	0	1842.379448	0.6994375	-1842.379448	79.74074558	0	149.9644037	0.589644531	-149.9644037	88.63696947	0	2035.283754	0.70728125	-2035.283754	128.9869376	0	-4314.462766	0.610395	4314.462766	1322.70199	0	-4688.001085	0.597988281	4688.001085	200.4293618	0	-1091.245729	0.581507812	1091.245729	152.3632654	0	1583.191745	0.682925781	-1583.191745	80.74053045	0	1689.473816	0.69134375	-1689.473816	80.68229446
2002	30	0	0	0	0	0	0	1844.962009	0.70134375	-1844.962009	79.66722447	0	137.3268144	0.589855469	-137.3268144	88.72367375	0	2040.765068	0.71165625	-2040.765068	132.0975502	0	-4834.893173	0.609375	4834.893173	1481.702548	0	-4740.111246	0.599	4740.111246	205.5944094	0	-1091.245729	0.581507812	1091.245729	152.3632654	0	1578.844822	0.682335938	-1578.844822	80.76046822	0	1700.655822	0.69296875	-1700.655822	80.67050174

==> graphdata/probsports_optimization_budgetdistribution.txt <==
b	ap1	ap2	ap3
5	0	0	1
10	1	0	2
15	0	0	3
20	0	1	4
25	1	1	5
30	0	3	5
35	1	3	6
40	2	4	6
